Evolution of neutron stars in wide eccentric low-mass binary systems

Precise astrometric measurement with Gaia satellite resulted in the discovery of tens of wide binary systems consisting of a Sun-like star and an invisible component. The latter can be a white dwarf, a neutron star, or a black hole. In this paper, we model magneto-rotational evolution of neutron stars in wide low-mass binaries accounting for the orbital eccentricity. We aim to calculate when neutron stars in such systems can start to accrete matter from the stellar wind of the companion. We show that the transition from the ejector to the propeller stage occurs earlier in more eccentric systems, thus increasing the time that neutron stars can spend accreting matter. Our calculations show that in the case of efficient spin-down at the propeller stage, a neutron star in an eccentric orbit with $e\gtrsim0.6$ and a standard magnetic field $B=10^{12}$ G can start accreting within a few Gyr. For neutron stars with $B=10^{13}$ G the onset of accretion occurs earlier regardless of the orbital eccentricity. Otherwise, with a lower spin-down rate, such a neutron star will remain at the propeller stage for most of its life.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty




==> response.txt <==
 We thank the referee for his/her useful comments.
 We provide our answers below.

 All changes in the text of the manuscript are highlighted in bold font.

>1. The authors base their calculation of the wind accretion rate of an NS in a >typical orbit on the wind parameters of a Sun-like star. However, El-Badry et al. >(2024) show that companions to Gaia NSs are highly over-represented at low >metallicities. Since stellar metallicity influences wind mass loss rates, I would >advise the authors to discuss how changing stellar parameters like metallicity (or >mass, radius, etc.) would affect their results.

 We agree with the comment. In the section "Discussion" of the resubmitted version, we added a special subsection about how the variation in different stellar parameters of the second component influences the evolution of NSs.

>2. Gaia NSs with low-mass companions will eventually evolve into wide red >giant + NS binaries, called symbiotic X-ray binaries (SyXBs). Only a handful of >SyXBs are known (e.g., Yungelson et al. 2019), and even fewer have measured >orbital periods (Hinkle et al. 2006, 2019, 2024; Nagarajan et al. 2024). Of >course, wind mass loss rates for red giants are higher than those of low-mass main->sequence stars. The authors should either comment on the evolution of NSs in >SyXBs, or reference papers that have already studied this scenario.

We absolutely agree! Actually, we started our analysis of wide systems with SyXBs (see, Afonina, Popov arXiv:2404.17549 and Afonina, Popov arXiv:2409.00714). 
In the revised version, we discuss this topic in more detail.
In particular, we added the references proposed by the referee.

>1. The organization of the manuscript may be improved if the figures are placed >within the body of text, rather than all at the end of the manuscript. This helps >the reader to understand better the text where the figures are referenced.

  We agree with the referee that it is more convenient when figures are placed close to those parts of the text where they are mentioned. 
  In the submitted variant of the manuscript we just followed the instructions for the authors and used the one-column template given at the website of the journal.
  We hope that in the printed version all figures will be placed in the appropriate places. 
  Now we submit the manuscript in the two-column version where all figures are in their places.
